Physics Informed and Data Driven Simulation of Underwater Images via Residual Learning

In general, underwater images suffer from color distortion and low contrast, because light is attenuated and backscattered as it propagates through water (differently depending on wavelength and on the properties of the water body). An existing simple degradation model (similar to atmospheric image "hazing" effects), though helpful, is not sufficient to properly represent the underwater image degradation because there are unaccounted for and non-measurable factors e.g. scattering of light due to turbidity of water, reflective characteristics of turbid medium etc. We propose a deep learning-based architecture to automatically simulate the underwater effects where only a dehazing-like image formation equation is known to the network, and the additional degradation due to the other unknown factors if inferred in a data-driven way. We only use RGB images (because in real-time scenario depth image is not available) to estimate the depth image. For testing, we have proposed (due to the lack of real underwater image datasets) a complex image formation model/equation to manually generate images that resemble real underwater images (used as ground truth). However, only the classical image formation equation (the one used for image dehazing) is informed to the network. This mimics the fact that in a real scenario, the physics are never completely known and only simplified models are known. Thanks to the ground truth, generated by a complex image formation equation, we could successfully perform a qualitative and quantitative evaluation of proposed technique, compared to other purely data driven approaches

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> plot_data/DenseDepth_1/readme_Dense_Depth_1.txt <==
Model created.
Let's use 2 GPUs!
model and cuda mixing done
Total number of batches in train loader are : 25344
Epoch 0/65
----------
Epoch: [0.0000]          The average loss until this epoch is: 0.3013 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.3013 previous best was 100.0
Epoch 1/65
----------
Epoch: [1.0000]          The average loss until this epoch is: 0.2551 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.2551 previous best was 0.3013480283291864
Epoch 2/65
----------
Epoch: [2.0000]          The average loss until this epoch is: 0.2370 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.2370 previous best was 0.25510854184931436
Epoch 3/65
----------
Epoch: [3.0000]          The average loss until this epoch is: 0.2247 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.2247 previous best was 0.23701570516031023
Epoch 4/65
----------
Epoch: [4.0000]          The average loss until this epoch is: 0.2145 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.2145 previous best was 0.2246563360396
Epoch 5/65
----------
Epoch: [5.0000]          The average loss until this epoch is: 0.2055 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.2055 previous best was 0.21446829193852004
Epoch 6/65
----------
Epoch: [6.0000]          The average loss until this epoch is: 0.1979 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1979 previous best was 0.20554497778109587
Epoch 7/65
----------
Epoch: [7.0000]          The average loss until this epoch is: 0.1912 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1912 previous best was 0.19792704985173493
Epoch 8/65
----------
Epoch: [8.0000]          The average loss until this epoch is: 0.1857 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1857 previous best was 0.19116457094596023
Epoch 9/65
----------
Epoch: [9.0000]          The average loss until this epoch is: 0.1805 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1805 previous best was 0.1856839793023796
Epoch 10/65
----------
Epoch: [10.0000]         The average loss until this epoch is: 0.1759 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1759 previous best was 0.18049256177792422
Epoch 11/65
----------
Epoch: [11.0000]         The average loss until this epoch is: 0.1718 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1718 previous best was 0.1758585169929505
Epoch 12/65
----------
Epoch: [12.0000]         The average loss until this epoch is: 0.1682 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1682 previous best was 0.17181248453157244
Epoch 13/65
----------
Epoch: [13.0000]         The average loss until this epoch is: 0.1650 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1650 previous best was 0.168173620653344
Epoch 14/65
----------
Epoch: [14.0000]         The average loss until this epoch is: 0.1622 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1622 previous best was 0.16499328068372257
Epoch 15/65
----------
Epoch: [15.0000]         The average loss until this epoch is: 0.1592 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1592 previous best was 0.16215880827364756
Epoch 16/65
----------
Epoch: [16.0000]         The average loss until this epoch is: 0.1567 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1567 previous best was 0.15924480643530847
Epoch 17/65
----------
Epoch: [17.0000]         The average loss until this epoch is: 0.1544 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1544 previous best was 0.15666231256783017
Epoch 18/65
----------
Epoch: [18.0000]         The average loss until this epoch is: 0.1524 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1524 previous best was 0.15438548261053686
Epoch 19/65
----------
Epoch: [19.0000]          The average loss until this epoch is: 0.1503 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1503 previous best was 0.1524
Epoch 20/65
----------
Epoch: [20.0000]          The average loss until this epoch is: 0.1484 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1484 previous best was 0.1502533261157169
Epoch 21/65
----------
Epoch: [21.0000]          The average loss until this epoch is: 0.1465 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1465 previous best was 0.1484335195087908
Epoch 22/65
----------
Epoch: [22.0000]          The average loss until this epoch is: 0.1450 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1450 previous best was 0.14654220913100727
Epoch 23/65
----------
Epoch: [23.0000]          The average loss until this epoch is: 0.1436 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1436 previous best was 0.1449889592052119
Epoch 24/65
----------
Epoch: [24.0000]          The average loss until this epoch is: 0.1418 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1418 previous best was 0.14355546290841842
Epoch 25/65
----------
Epoch: [25.0000]          The average loss until this epoch is: 0.1404 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1404 previous best was 0.1418393728795231
Epoch 26/65
----------
Epoch: [26.0000]          The average loss until this epoch is: 0.1389 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1389 previous best was 0.14038399779157237
Epoch 27/65
----------
Epoch: [27.0000]          The average loss until this epoch is: 0.1376 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1376 previous best was 0.13889144753783406
Epoch 28/65
----------
Epoch: [28.0000]          The average loss until this epoch is: 0.1361 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1361 previous best was 0.1375982696483713
Epoch 29/65
----------
Epoch: [29.0000]         The average loss until this epoch is: 0.1345 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1345 previous best was 0.13606232398424312
Epoch 30/65
----------
Epoch: [30.0000]         The average loss until this epoch is: 0.1332 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1332 previous best was 0.13446349826757856
Epoch 31/65
----------
^TEpoch: [31.0000]       The average loss until this epoch is: 0.1314 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1314 previous best was 0.13315249765578163
Epoch 32/65
----------
Epoch: [32.0000]         The average loss until this epoch is: 0.1294 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1294 previous best was 0.13138844739959557
Epoch 33/65
----------
Epoch: [33.0000]         The average loss until this epoch is: 0.1274 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1274 previous best was 0.12943370188326084
Epoch 34/65
----------
Epoch: [34.0000]         The average loss until this epoch is: 0.1258 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1258 previous best was 0.1273971868047519
Epoch 35/65
----------
Epoch: [35.0000]         The average loss until this epoch is: 0.1237 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1237 previous best was 0.12576378828090398
Epoch 36/65
----------
Epoch: [36.0000]         The average loss until this epoch is: 0.1213 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1213 previous best was 0.1237271688608494
Epoch 37/65
----------
Epoch: [37.0000]         The average loss until this epoch is: 0.1195 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1195 previous best was 0.1212985580131051
Epoch 38/65
----------
Epoch: [38.0000]         The average loss until this epoch is: 0.1172 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1172 previous best was 0.11949446529349958
Epoch 39/65
----------
Epoch: [39.0000]         The average loss until this epoch is: 0.1149 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1149 previous best was 0.11720808499447001
Epoch 40/65
----------
Epoch: [40.0000]         The average loss until this epoch is: 0.1130 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1130 previous best was 0.114934506479098
Epoch 41/65
----------
Epoch: [41.0000]         The average loss until this epoch is: 0.1112 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1112 previous best was 0.11303229532462569
Epoch 42/65
----------
Epoch: [42.0000]          The average loss until this epoch is: 0.1093 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1093 previous best was 0.1112
Epoch 43/65
----------
Epoch: [43.0000]          The average loss until this epoch is: 0.1074 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1074 previous best was 0.10929732926094546
Epoch 44/65
----------
Epoch: [44.0000]          The average loss until this epoch is: 0.1057 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1057 previous best was 0.10735755380314453
Epoch 45/65
----------
Epoch: [45.0000]          The average loss until this epoch is: 0.1038 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1038 previous best was 0.10570970019387607
Epoch 46/65
----------
Epoch: [46.0000]          The average loss until this epoch is: 0.1021 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1021 previous best was 0.10383258721271593
Epoch 47/65
----------
Epoch: [47.0000]          The average loss until this epoch is: 0.1005 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1005 previous best was 0.10214350932315522
Epoch 48/65
----------
Epoch: [48.0000]          The average loss until this epoch is: 0.0993 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0993 previous best was 0.10052665286907497
Epoch 49/65
----------
Epoch: [65.0000]          The average loss until this epoch is: 0.0975 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0975 previous best was 0.09926417913135048
Epoch 50/65
----------
Epoch: [50.0000]          The average loss until this epoch is: 0.0961 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0961 previous best was 0.09750747191189868
Epoch 51/65
----------
Epoch: [51.0000]          The average loss until this epoch is: 0.0952 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0952 previous best was 0.09610211342284465
Epoch 52/65
----------
Epoch: [52.0000]         The average loss until this epoch is: 0.0935 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0935 previous best was 0.09518128714163683
Epoch 53/65
----------
Epoch: [53.0000]         The average loss until this epoch is: 0.0924 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0924 previous best was 0.09348070518324356
Epoch 54/65
----------
Epoch: [54.0000]         The average loss until this epoch is: 0.0912 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0912 previous best was 0.09241773917242489
Epoch 55/65
----------
Epoch: [55.0000]         The average loss until this epoch is: 0.0902 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0902 previous best was 0.0911611205673623
Epoch 56/65
----------
Epoch: [56.0000]         The average loss until this epoch is: 0.0890 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0890 previous best was 0.09023381374734127
Epoch 57/65
----------
Epoch: [57.0000]         The average loss until this epoch is: 0.0876 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0876 previous best was 0.08904463442286507
Epoch 58/65
----------
Epoch: [58.0000]         The average loss until this epoch is: 0.0872 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0872 previous best was 0.08761443234939015
Epoch 59/65
----------
Epoch: [59.0000]         The average loss until this epoch is: 0.0860 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0860 previous best was 0.08716893126014334
Epoch 60/65
----------
Epoch: [60.0000]         The average loss until this epoch is: 0.0849 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0849 previous best was 0.08599594335475456
Epoch 61/65
----------
Epoch: [61.0000]         The average loss until this epoch is: 0.0838 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0838 previous best was 0.08494119232382423
Epoch 62/65
----------
Epoch: [62.0000]         The average loss until this epoch is: 0.0833 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0833 previous best was 0.08382708285389806
Epoch 63/65
----------
Epoch: [63.0000]         The average loss until this epoch is: 0.0824 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0824 previous best was 0.08331641149799397


==> plot_data/DenseDepth_1/readme_Dense_Depth_1_weight_1.txt <==
Model created.
Let's use 2 GPUs!
model and cuda mixing done
Total number of batches in train loader are : 25344

Epoch 0/49
----------
Epoch: [0.0000]          The average loss until this epoch is: 0.7871 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.7871 previous best was 100.0
Epoch 1/49
----------
Epoch: [1.0000]          The average loss until this epoch is: 0.4577 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.4577 previous best was 0.7871043603740273
Epoch 2/49
----------
Epoch: [2.0000]          The average loss until this epoch is: 0.1384 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1384 previous best was 0.4576979902429925
Epoch 3/49
----------
Epoch: [3.0000]          The average loss until this epoch is: 0.1005 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1005 previous best was 0.13838278639945245
Epoch 4/49
----------
Epoch: [4.0000]          The average loss until this epoch is: 0.0951 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0951 previous best was 0.1005021362031905
Epoch 5/49
----------
Epoch: [5.0000]          The average loss until this epoch is: 0.0920 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0920 previous best was 0.09507175889041375
Epoch 6/49
----------
Epoch: [6.0000]          The average loss until this epoch is: 0.0899 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0899 previous best was 0.09199953300512329
Epoch 7/49
----------
Epoch: [7.0000]          The average loss until this epoch is: 0.0880 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0880 previous best was 0.08993755157250931
Epoch 8/49
----------
Epoch: [8.0000]          The average loss until this epoch is: 0.0864 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0864 previous best was 0.08800022339211529
Epoch 9/49
----------
Epoch: [9.0000]          The average loss until this epoch is: 0.0849 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0849 previous best was 0.08639112731462498
Epoch 10/49
----------
Epoch: [10.0000]         The average loss until this epoch is: 0.0839 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0839 previous best was 0.08493967215935508
Epoch 11/49
----------
Epoch: [11.0000]         The average loss until this epoch is: 0.0827 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0827 previous best was 0.08387016235518527
Epoch 12/49
----------
Epoch: [12.0000]         The average loss until this epoch is: 0.0816 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0816 previous best was 0.08269469558822713
Epoch 13/49
----------
Epoch: [13.0000]         The average loss until this epoch is: 0.0809 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0809 previous best was 0.08161591716479392
Epoch 14/49
----------
Epoch: [14.0000]         The average loss until this epoch is: 0.0800 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0800 previous best was 0.08092066865472615
Epoch 15/49
----------
Epoch: [15.0000]         The average loss until this epoch is: 0.0794 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0794 previous best was 0.07997247203778503
Epoch 16/49
----------
Epoch: [16.0000]         The average loss until this epoch is: 0.0787 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0787 previous best was 0.07936830384475851
Epoch 17/49
----------
Epoch: [17.0000]         The average loss until this epoch is: 0.0779 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0779 previous best was 0.07868892148249884
Epoch 18/49
----------
Epoch: [18.0000]         The average loss until this epoch is: 0.0775 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0775 previous best was 0.07794119145414229
Epoch 19/49
----------
Epoch: [19.0000]         The average loss until this epoch is: 0.0770 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0770 previous best was 0.0775275147890705
Epoch 20/49
----------
Epoch: [20.0000]         The average loss until this epoch is: 0.0765 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0765 previous best was 0.07697479745770475


==> plot_data/DenseDepth_1/readme_Dense_Depth_1_weight_2.txt <==
Model created.
Let's use 2 GPUs!
model and cuda mixing done
Total number of batches in train loader are : 25344
Epoch 0/49
----------
Epoch: [0.0000]          The average loss until this epoch is: 0.3605 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.3605 previous best was 100.0
Epoch 1/49
----------
Epoch: [1.0000]          The average loss until this epoch is: 0.1176 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.1176 previous best was 0.3604858560027936
Epoch 2/49
----------
Epoch: [2.0000]          The average loss until this epoch is: 0.0651 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0651 previous best was 0.11763846205175965
Epoch 3/49
----------
Epoch: [3.0000]          The average loss until this epoch is: 0.0240 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0240 previous best was 0.06514975244463471
Epoch 4/49
----------
Epoch: [4.0000]          The average loss until this epoch is: 0.0120 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0120 previous best was 0.023975016829414702
Epoch 5/49
----------
Epoch: [5.0000]          The average loss until this epoch is: 0.0088 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0088 previous best was 0.011990908319623477
Epoch 6/49
----------
Epoch: [6.0000]          The average loss until this epoch is: 0.0076 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0076 previous best was 0.008798420291644005
Epoch 7/49
----------
Epoch: [7.0000]          The average loss until this epoch is: 0.0073 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0073 previous best was 0.007629757071930763
Epoch 8/49
----------
Epoch: [8.0000]          The average loss until this epoch is: 0.0062 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0062 previous best was 0.007289611997404756
Epoch 9/49
----------
Epoch: [9.0000]          The average loss until this epoch is: 0.0056 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0056 previous best was 0.006228981836968206
Epoch 10/49
----------
Epoch: [10.0000]          The average loss until this epoch is: 0.0053 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0053 previous best was 0.0056 
Epoch 11/49
----------
Epoch: [11.0000]          The average loss until this epoch is: 0.0052 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0052 previous best was 0.005261397340740111
Epoch 12/49
----------
Epoch: [12.0000]          The average loss until this epoch is: 0.0050 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0050 previous best was 0.005222529914652335
Epoch 13/49
----------
Epoch: [13.0000]          The average loss until this epoch is: 0.0047 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0047 previous best was 0.004961479772709964
Epoch 14/49
----------
Epoch: [14.0000]          The average loss until this epoch is: 0.0046 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0046 previous best was 0.004714110393339338
Epoch 15/49
----------
Epoch: [15.0000]          The average loss until this epoch is: 0.0045 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0045 previous best was 0.004584910719203539
Epoch 16/49
----------
Epoch: [16.0000]          The average loss until this epoch is: 0.0044 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0044 previous best was 0.004549764223391375
Epoch 17/49
----------
Epoch: [17.0000]          The average loss until this epoch is: 0.0042 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0042 previous best was 0.004409045160199076
Epoch 18/49
----------
Epoch: [18.0000]          The average loss until this epoch is: 0.0042 
Epoch 19/49
----------
Epoch: [19.0000]          The average loss until this epoch is: 0.0043 
Epoch 20/49
----------
Epoch: [20.0000]         The average loss until this epoch is: 0.0041 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0041 previous best was 0.004211091269510354
Epoch 21/49
----------
Epoch: [21.0000]         The average loss until this epoch is: 0.0039 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0039 previous best was 0.004064952847232986
Epoch 22/49
----------
Epoch: [22.0000]         The average loss until this epoch is: 0.0039 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0039 previous best was 0.00394206538608136
Epoch 23/49
----------
Epoch: [23.0000]         The average loss until this epoch is: 0.0039 
Epoch 24/49
----------
Epoch: [24.0000]         The average loss until this epoch is: 0.0038 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0038 previous best was 0.003879794328053977
Epoch 25/49
----------
Epoch: [25.0000]          The average loss until this epoch is: 0.0037 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0037 previous best was 0.0038
Epoch 26/49
----------
Epoch: [26.0000]          The average loss until this epoch is: 0.0037 
Epoch 27/49
----------
Epoch: [27.0000]          The average loss until this epoch is: 0.0036 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0036 previous best was 0.003719919907934471
Epoch 28/49
----------
Epoch: [28.0000]          The average loss until this epoch is: 0.0036 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0036 previous best was 0.003631849666720959
Epoch 29/49
----------
Epoch: [29.0000]          The average loss until this epoch is: 0.0036 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0036 previous best was 0.003594883546447872
Epoch 30/49
----------
Epoch: [30.0000]          The average loss until this epoch is: 0.0035 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0035 previous best was 0.003550352291720985
Epoch 31/49
----------
Epoch: [31.0000]          The average loss until this epoch is: 0.0039 
Epoch 32/49
----------
Epoch: [32.0000]          The average loss until this epoch is: 0.0034 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0034 previous best was 0.0035028029859864055
Epoch 33/49
----------
Epoch: [33.0000]          The average loss until this epoch is: 0.0034 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0034 previous best was 0.0034329640875715036
Epoch 34/49
----------
Epoch: [34.0000]          The average loss until this epoch is: 0.0034 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0034 previous best was 0.0034051050961469024
Epoch 35/49
----------
Epoch: [35.0000]         The average loss until this epoch is: 0.0033 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0033 previous best was 0.003374084276671461
Epoch 36/49
----------
Epoch: [36.0000]         The average loss until this epoch is: 0.0033 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0033 previous best was 0.0033378488454702897
Epoch 37/49
----------
Epoch: [37.0000]         The average loss until this epoch is: 0.0034 
Epoch 38/49
----------
Epoch: [38.0000]         The average loss until this epoch is: 0.0033 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0033 previous best was 0.0033136475787718866
Epoch 39/49
----------
Epoch: [39.0000]         The average loss until this epoch is: 0.0032 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0032 previous best was 0.003253255104978594
Epoch 40/49
----------
Epoch: [40.0000]         The average loss until this epoch is: 0.0033 
Epoch 41/49
----------
Epoch: [41.0000]         The average loss until this epoch is: 0.0032 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0032 previous best was 0.0032298371237033043
Epoch 42/49
----------
Epoch: [42.0000]         The average loss until this epoch is: 0.0031 
Here the training loss got reduced, hence printing
Current best epoch loss is 0.0031 previous best was 0.0031758347378434714


